Completeness of Impact Monitoring

The completeness limit is a key quantity to measure the reliability of an impact monitoring system. It is the impact probability threshold above which every virtual impactor has to be detected. A goal of this paper is to increase the completeness without increasing the computational load. We propose a new method to sample the Line Of Variations (LOV) with respect to the previously one used in NEODyS. The step-size of the sampling is not uniform in the LOV parameter, since the probability of each LOV segment between consecutive points is kept constant. Moreover, the sampling interval has been extended to the larger interval [-5,5] in the LOV parameter and a new decomposition scheme in sub-returns is provided to deal with the problem of duplicated points in the same return. The impact monitoring system CLOMON-2 has been upgraded with all these features, resulting in a decrease of the generic completeness limit IP* by a factor $\simeq 4$ and in an increase of the computational load by a factor $\simeq 2$. Moreover, we statistically investigate the completeness actually reached by the system with two different methods: a direct comparison with the results of the independent system Sentry at JPL and an empirical power-law to model the number of virtual impactors as a function of the impact probability. We found empirically that the number of detected virtual impactors with $IP>IP^*$ appears to grow according to a power-law, proportional to $IP^{-2/3}$. An analytical model explaining this power-law is currently an open problem, but we think it is related to the way the number of virtual impactors within a time $t_{rel}$ from the first observed close approach accumulates, for which we prove the existence of a power-law proportional to $t_{rel}^3$. The power-law allows us to detect a loss of efficiency in the virtual impactors search for impact probabilities near the generic completeness limit.

==> abstract.txt <==
The completeness limit is a key quantity to measure the reliability of an impact monitoring system. It is the impact probability threshold above which every virtual impactor has to be detected. A goal of this paper is to increase the completeness without increasing the computational load. We propose a new method to sample the Line Of Variations (LOV) with respect to the previously one used in NEODyS. The step-size of the sampling is not uniform in the LOV parameter, since the probability of each LOV segment between consecutive points is kept constant. Moreover, the sampling interval has been extended to the larger interval [-5,5] in the LOV parameter and a new decomposition scheme in sub-returns is provided to deal with the problem of duplicated points in the same return.
The impact monitoring system CLOMON-2 has been upgraded with all these features, resulting in a decrease of the generic completeness limit IP* by a factor ~4 and in an increase of the computational load by a factor ~2. Moreover, we statistically investigate the completeness actually reached by the system with two different methods: a direct comparison with the results of the independent system Sentry at JPL and an empirical power-law to model the number of virtual impactors as a function of the impact probability. We found empirically that the number of detected virtual impactors with $IP>IP^*$ appears to grow according to a power-law, proportional to $IP^{-2/3}$. An analytical model explaining this power-law is currently an open problem, but we think it is related to the way the number of virtual impactors within a time $t_{rel}$ from the first observed close approach accumulates, for which we prove the existence of a power-law proportional to $t_{rel}^3$. The power-law allows us to detect a loss of efficiency in the virtual impactors search for impact probabilities near the generic completeness limit.


==> figures/compare_IM/lin_fit.txt <==
----------------------------------------
>>> Linear interpolation for S
       N of points:   38 on 43
       Coefficient:   0.663664
       Coefficient:   -0.968602
       Correlation:   0.983977
----------------------------------------
>>> Linear interpolation for 1/IP
       N of points:   32 on 38
       Coefficient:   0.664080
       Coefficient:   -1.411679
       Correlation:   0.993569
----------------------------------------


==> figures/compare_IM/lin_fit_JPL.txt <==
----------------------------------------
>>> Total number of VIs:  36641
----------------------------------------
>>> Total IP (all):       0.099324
----------------------------------------
>>> Linear interpolation for 1/IP
       N of points:   34 on 37
       Coefficient:   0.678982
       Coefficient:   -1.490250
       Correlation:   0.993943
----------------------------------------


==> figures/hist_IPsampl/lin_fit.txt <==
----------------------------------------
>>> Linear interpolation for S
       N of points:   34 on 38
       Coefficient:   0.657731
       Coefficient:   -0.990447
       Correlation:   0.985795
----------------------------------------
>>> Linear interpolation for 1/IP
       N of points:   34 on 37
       Coefficient:   0.677898
       Coefficient:   -1.582870
       Correlation:   0.991902
----------------------------------------


==> figures/hist_unif/lin_fit.txt <==
----------------------------------------
>>> Linear interpolation for S
       N of points:   38 on 38
       Coefficient:   0.730575
       Coefficient:   -1.637900
       Correlation:   0.977548
----------------------------------------
>>> Linear interpolation for 1/IP
       N of points:   23 on 30
       Coefficient:   0.664573
       Coefficient:   -1.561021
       Correlation:   0.992171
----------------------------------------

